Spectroscopic Confirmation of CEERS NIRCam-selected Galaxies at $\boldsymbol{z \simeq 8-10}$

We present JWST/NIRSpec prism spectroscopy of seven galaxies selected from the Cosmic Evolution Early Release Science Survey (CEERS) NIRCam imaging with photometric redshifts z_phot>8. We measure emission line redshifts of z=7.65 and 8.64 for two galaxies, and z=9.77(+0.37,-0.29) and 10.01(+0.14,-0.19) for two others via the detection of continuum breaks consistent with Lyman-alpha opacity from a mostly neutral intergalactic medium. The presence (absense) of strong breaks (strong emission lines) give high confidence that these two galaxies are at z>9.6, but the break-derived redshifts have large uncertainties given the low spectral resolution and relatively low signal-to-noise of the CEERS NIRSpec prism data. The two z~10 sources are relatively luminous (M_UV<-20), with blue continua (-2.3<beta<-1.9) and low dust attenuation (A_V=0.15(+0.3,-0.1)); and at least one of them has high stellar mass for a galaxy at that redshift (log(M_*/M_sol)=9.3(+0.2,-0.3)). Considered together with spectroscopic observations of other CEERS NIRCam-selected high-z galaxy candidates in the literature, we find a high rate of redshift confirmation and low rate of confirmed interlopers (8.3%). Ten out of 34 z>8 candidates with CEERS NIRSpec spectroscopy do not have secure redshifts, but the absence of emission lines in their spectra is consistent with redshifts z>9.6. We find that z>8 photometric redshifts are generally in agreement (within uncertainties) with the spectroscopic values. However, the photometric redshifts tend to be slightly overestimated (average Delta(z)=0.50+/-0.12), suggesting that current templates do not fully describe the spectra of very high-z sources. Overall, our results solidifies photometric evidence for a high space density of bright galaxies at z>8 compared to theoretical model predictions, and further disfavors an accelerated decline in the integrated UV luminosity density at z>8.

==> ArrabalHaro+23b_Table6.csv <==
ceersid,msaid,ra,dec,Muv,Muv_l68,Muv_u68,F160W,F277W,phot_ref,z_phot,z_phot_u68,z_phot_l68,z_spec,z_spec_u68,z_spec_l68,spec_ref
CEERS_16943,D1,214.943152,52.942442,-20.09,0.11,0.13,,27.9,B23,11.6,0.4,0.5,11.416,0.005,0.005,AH23a
CEERS_16943,D1,214.943152,52.942442,-20.09,0.11,0.13,,27.9,D23,12.29,0.91,0.32,11.416,0.005,0.005,AH23a
CEERS_16943,D1,214.943152,52.942442,-20.09,0.11,0.13,,27.9,F23,11.08,0.39,0.36,11.416,0.005,0.005,AH23a
CEERS_16943,D1,214.943152,52.942442,-20.09,0.11,0.13,,27.9,H23,11.63,0.51,0.53,11.416,0.005,0.005,AH23a
CEERS_11384,D10,214.906640,52.945504,-20.25,0.17,0.08,,27.32,D23,11.27,0.58,0.27,11.043,0.003,0.003,AH23a-H23b
CEERS_11384,D10,214.906640,52.945504,-20.25,0.17,0.08,,27.32,F23,11.02,0.39,0.27,11.043,0.003,0.003,AH23a-H23b
CEERS_19996,D64,214.922787,52.911529,-19.28,0.16,0.18,,28.3,D23,11.27,0.39,0.7,10.1,0.13,0.26,AH23a
CEERS_19996,D64,214.922787,52.911529,-19.28,0.16,0.18,,28.3,F23,11.32,0.3,0.9,10.1,0.13,0.26,AH23a
CEERS_35590,80041,214.732525,52.75809,-20.13,0.06,0.13,,27.7,F23,10.15,0.36,0.42,10.01,0.14,0.19,AH23b
CEERS_99715,80026,214.811852,52.73711,-20.48,0.03,0.09,,27.1,F23,9.76,0.6,0.09,9.77,0.37,0.29,AH23b
CEERS_61419,24,214.897232,52.843854,-19.29,0.05,0.16,,28.1,B23,10.2,0.6,0.7,8.998,0.001,0.001,Fu23-T23
CEERS_61419,24,214.897232,52.843854,-19.29,0.05,0.16,,28.1,D23,10.56,0.25,0.52,8.998,0.001,0.001,Fu23-T23
CEERS_61419,24,214.897232,52.843854,-19.29,0.05,0.16,,28.1,F23,8.95,1.65,0.06,8.998,0.001,0.001,Fu23-T23
CEERS_61419,24,214.897232,52.843854,-19.29,0.05,0.16,,28.1,W23,8.95,0.07,0.09,8.998,0.001,0.001,Fu23-T23
CEERS_61381,23,214.901252,52.846997,-18.93,0.12,0.17,,28.5,D23,10.45,0.52,0.96,8.881,0.001,0.001,Fu23-T23
CEERS_61381,23,214.901252,52.846997,-18.93,0.12,0.17,,28.5,F23,11.29,0.21,1.56,8.881,0.001,0.001,Fu23-T23
CEERS_7078,7,215.011708,52.988303,-20.62,0.02,0.06,26.6,27.1,F23,8.98,0.06,0.06,8.876,0.002,0.002,Fu23-N23
CEERS_7078,7,215.011708,52.988303,-20.62,0.02,0.06,26.6,27.1,W23,9.0,0.05,0.06,8.876,0.002,0.002,Fu23-N23
CEERS_4702,2,214.994404,52.989378,-20.17,0.06,0.0885,27.4,27.5,B23,9.2,0.1,0.2,8.809,0.003,0.003,Fu23
CEERS_4702,2,214.994404,52.989378,-20.17,0.06,0.0885,27.4,27.5,F23,8.98,0.12,0.12,8.809,0.003,0.003,Fu23
CEERS_4702,2,214.994404,52.989378,-20.17,0.06,0.0885,27.4,27.5,W23,8.92,0.09,0.09,8.809,0.003,0.003,Fu23
CEERS_43833,D28,214.938642,52.911749,-20.67,0.02,0.0885,26.7,26.8,F23,9.01,0.09,0.09,8.763,0.001,0.001,AH23a
CEERS_43725,1025,214.967532,52.932953,-21.28,0.04,0.03,26.3,26.3,F23,8.68,0.06,0.09,8.715,0.001,0.001,He23-T23
CEERS_81061,1019,215.035392,52.890667,-22.23,0.01,0.06,25.3,25.0,F23,8.68,0.06,0.03,8.679,0.001,0.001,He23-I23-La23-S23-T23-Z15
CEERS_90671,80083,214.961276,52.842364,-18.7,0.13,0.08,,28.1,F23,8.68,0.21,0.27,8.638,0.001,0.001,AH23b
CANDELS_EGS_11855,1029,215.218762,53.069862,,,,25.7,,F23,8.95,0.15,0.43,8.61,0.001,0.001,He23-T23
CANDELS_EGS_34697,1149,215.089714,52.966183,,,,26.8,,F23,6.45,0.68,4.82,8.175,0.001,0.001,He23-S23-T23
CEERS_4774,3,215.005185,52.996577,-19.62,0.27,0.34,,27.0,F23,8.92,1.35,0.66,8.005,0.001,0.001,Fu23-N23-T23
CEERS_4777,4,215.005365,52.996697,-18.71,0.16,0.47,,28.0,B23,9.9,0.8,0.8,7.993,0.001,0.001,Fu23
CEERS_4777,4,215.005365,52.996697,-18.71,0.16,0.47,,28.0,F23,10.12,0.93,0.69,7.993,0.001,0.001,Fu23
CEERS_4777,4,215.005365,52.996697,-18.71,0.16,0.47,,28.0,L23,8.62,0.34,0.57,7.993,0.001,0.001,Fu23
CEERS_19185,D355,214.944766,52.93145,-18.97,0.12,0.05,,28.7,F23,8.2,0.33,0.24,7.925,0.001,0.001,AH23a
CEERS_59920,1027,214.882994,52.840416,-20.78,0.01,0.09,26.6,26.5,E22,7.82,0.04,0.03,7.82,0.001,0.001,He23-S23-T23
CEERS_59920,1027,214.882994,52.840416,-20.78,0.01,0.09,26.6,26.5,F23,8.17,0.06,0.12,7.82,0.001,0.001,He23-S23-T23
CANDELS_EGS_8901,1023,215.188413,53.033647,,,,26.2,,F23,8.85,0.18,1.15,7.776,0.001,0.001,He23-T23
CEERS_23084,20,214.830685,52.887771,-17.55,0.55,0.03,,28.2,F23,8.77,0.45,0.69,7.769,0.003,0.003,Fu23
CEERS_23084,20,214.830685,52.887771,-17.55,0.55,0.03,,28.2,L23,9.08,0.31,0.38,7.769,0.003,0.003,Fu23
CANDELS_EGS_33634,686,215.150862,52.989562,,,,27.1,,F23,8.0,0.52,1.03,7.752,0.001,0.001,J22-J23-T23
CEERS_96937,80025,214.806065,52.750867,-19.95,0.02,0.17,,27.4,F23,8.47,0.15,0.24,7.651,0.002,0.001,AH23b
CANDELS_EGS_36986,689,214.999053,52.941977,,,,26.0,,F23,8.61,0.11,1.45,7.546,0.001,0.001,J22-J23-T23
CEERS_24015,746,214.809155,52.868481,-14.08,0.67,1.05,,28.1,L23,8.14,0.45,1.71,5.623,0.001,0.001,K23
CEERS_13256,D0,214.91455,52.943023,-16.24,0.04,0.49,,26.5,B23,16.3,0.3,0.4,4.912,0.001,0.001,AH23a
CEERS_13256,D0,214.91455,52.943023,-16.24,0.04,0.49,,26.5,D23,16.39,0.32,0.22,4.912,0.001,0.001,AH23a
CEERS_13256,D0,214.91455,52.943023,-16.24,0.04,0.49,,26.5,F23,16.45,0.18,0.45,4.912,0.001,0.001,AH23a
CEERS_13256,D0,214.91455,52.943023,-16.24,0.04,0.49,,26.5,H23,16.25,0.24,0.46,4.912,0.001,0.001,AH23a

